Ly$\alpha$ profile, dust, and prediction of Ly$\alpha$ escape fraction in Green Pea Galaxies

We studied Lyman-$\alpha$ (Ly$\alpha$) escape in a statistical sample of 43 Green Peas with HST/COS Ly$\alpha$ spectra. Green Peas are nearby star-forming galaxies with strong [OIII]$\lambda$5007 emission lines. Our sample is four times larger than the previous sample and covers a much more complete range of Green Pea properties. We found that about 2/3 of Green Peas are strong Ly$\alpha$ line emitters with rest-frame Ly$\alpha$ equivalent width $>20$ \AA. The Ly$\alpha$ profiles of Green Peas are diverse. The Ly$\alpha$ escape fraction, defined as the ratio of observed Ly$\alpha$ flux to intrinsic Ly$\alpha$ flux, shows anti-correlations with a few Ly$\alpha$ kinematic features -- both the blue peak and red peak velocities, the peak separations, and FWHM of the red portion of the Ly$\alpha$ profile. Using properties measured from SDSS optical spectra, we found many correlations -- Ly$\alpha$ escape fraction generally increases at lower dust reddening, lower metallicity, lower stellar mass, and higher [OIII]/[OII] ratio. We fit their Ly$\alpha$ profiles with the HI shell radiative transfer model and found Ly$\alpha$ escape fraction anti-correlates with the best-fit $N_{HI}$. Finally, we fit an empirical linear relation to predict Ly$\alpha$ escape fraction from the dust extinction and Ly$\alpha$ red peak velocity. The standard deviation of this relation is about 0.3 dex. This relation can be used to isolate the effect of IGM scatterings from Ly$\alpha$ escape and to probe the IGM optical depth along the line of sight of each $z>7$ Ly$\alpha$ emission line galaxy in the JWST era.

==> datafile1.txt <==
Title: Ly-alpha profile, dust, and prediction of Ly-alpha escape fraction in Green Pea Galaxies
Authors: Huan Yang, Sangeeta Malhotra, Max Gronke, James E. Rhoads, Claus Leitherer, Aida Wofford, Tianxing Jiang, Mark Dijkstra, V. Tilvi, Junxian Wang
Table: The sample
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label        Explanations
--------------------------------------------------------------------------------
   1-  9 A9     ---          Name         Galaxy name
  11- 12 I2     ---          RAh          Right Ascension 2000 (hours)
  14- 15 I2     ---          RAm          Right Ascension 2000 (minutes)
  17- 21 F5.2   ---          RAs          Right Ascension 2000 (seconds)
  23- 23 A1     ---          DEC-         Declination 2000 (sign)
  25- 26 I2     ---          DECd         Declination 2000 (degree)
  28- 29 I2     ---          DECm         Declination 2000 (minutes)
  31- 34 F4.1   ---          DECs         Declination 2000 (seconds)
  36- 42 F7.5   ---          redshift     Redshifts from SDSS optical spectra
  44- 48 F5.3   ---          E(B-V)_MW    Milky Way extinction from Schlafly & Finkbeiner (2011)
  50- 54 F5.3   ---          E(B-V)       Dust extinction
  56- 59 F4.2   ---          12+log(O/H)  Gas metallicity
  61- 64 F4.2   ---          log(M/Msun)  Stellar mass
  66- 70 F5.2   solMass/yr   SFR          Star formation rate derived from H-alpha luminosity
  72- 75 F4.2   kpc          Re           half light radius
  77- 81 I5     ---          GO#          HST programs
--------------------------------------------------------------------------------
1333+6246 13 33  3.94 + 62 46  3.7 0.31812 0.017 0.000 7.72 8.50  1.39 0.72 13744 
1559+0841 15 59 25.97 +  8 41 19.1 0.29704 0.033 0.000 8.04 8.97  3.51 0.47 14201 
1219+1526 12 19  3.98 + 15 26  8.5 0.19560 0.022 0.000 7.81 8.35 12.96 0.33 12928 
1514+3852 15 14  8.63 + 38 52  7.3 0.33262 0.019 0.000 8.12 9.32  6.44 0.67 14201 
1503+3644 15  3 42.82 + 36 44 50.8 0.35569 0.013 0.007 8.01 8.22 12.89 0.52 13744 
1442-0209 14 42 31.37 -  2  9 52.8 0.29367 0.046 0.094 7.95 8.96 21.23 0.50 13744 
1133+6514 11 33  3.80 + 65 13 41.3 0.24140 0.009 0.040 7.95 9.30  6.41 0.82 12928 
1249+1234 12 48 34.64 + 12 34  2.9 0.26339 0.026 0.084 8.10 9.05 18.28 0.71 12928 
1009+2916 10  9 18.99 + 29 16 21.5 0.22192 0.019 0.000 7.92 7.87  3.69 0.46 14201 
0815+2156  8 15 52.00 + 21 56 23.6 0.14095 0.035 0.014 7.96 8.71  4.44 0.35 13293 
1424+4217 14 24  5.73 + 42 16 46.3 0.18479 0.009 0.028 8.02 8.34 19.16 0.48 12928 
0926+4428  9 26  0.44 + 44 27 36.5 0.18069 0.016 0.074 8.02 8.78 14.76 0.43 11727 
1152+3400 11 52  4.88 + 34  0 49.8 0.34195 0.017 0.114 7.95 8.35 23.22 0.52 13744 
0021+0052  0 21  1.02 +  0 52 48.1 0.09836 0.021 0.038 8.14 9.30 13.71 0.44 13017 
1122+6154 11 22 19.73 + 61 54 45.4 0.20456 0.007 0.129 8.14 7.85  6.51 0.32 14201 
0925+1403  9 25 32.37 + 14  3 13.0 0.30121 0.027 0.134 8.01 8.46 23.80 0.42 13744 
0911+1831  9 11 13.34 + 18 31  8.2 0.26220 0.024 0.168 7.96 9.75 26.78 0.57 12928 
0917+3152  9 17  2.52 + 31 52 20.5 0.30036 0.017 0.189 8.10 9.37 21.77 0.47 14201 
1137+3524 11 37 22.14 + 35 24 26.7 0.19439 0.016 0.043 8.12 9.56 19.53 0.72 12928 
1025+3622 10 25 48.38 + 36 22 58.4 0.12649 0.010 0.088 8.11 9.20 10.02 0.76 13017 
1440+4619 14 40  9.94 + 46 19 36.9 0.30076 0.012 0.148 8.13 9.62 38.00 0.72 14201 
1429+0643 14 29 47.03 +  6 43 34.9 0.17351 0.022 0.053 8.01 9.40 30.59 0.40 13017 
1054+5238 10 53 30.83 + 52 37 52.9 0.25264 0.013 0.069 8.08 9.77 27.31 0.62 12928 
1428+1653 14 28 56.41 + 16 53 39.4 0.18164 0.017 0.175 8.12 9.60 22.17 0.77 13017 
0303-0759  3  3 21.41 -  7 59 23.2 0.16488 0.085 0.000 7.87 9.15  8.87 0.56 12928 
1244+0216 12 44 23.37 +  2 15 40.4 0.23943 0.021 0.062 8.09 9.65 31.05 1.02 12928 
2237+1336 22 37 35.05 + 13 36 47.0 0.29350 0.049 0.126 8.11 9.45 30.70 1.08 14201 
1454+4528 14 54 35.58 + 45 28 56.3 0.26851 0.036 0.169 8.22 9.52 21.38 0.45 14201 
1018+4106 10 18  3.24 + 41  6 21.0 0.23705 0.012 0.094 7.93 9.32 10.45 0.78 14201 
0751+1638  7 51 57.78 + 16 38 13.2 0.26471 0.031 0.149 7.85 8.35  7.82 0.80 14201 
0822+2241  8 22 47.66 + 22 41 44.0 0.21619 0.039 0.195 8.11 8.43 41.58 0.68 14201 
1339+1516 13 39 28.30 + 15 16 42.1 0.19202 0.026 0.114 8.05 9.43 18.69 0.38 14201 
1543+3446 15 43  1.22 + 34 46  1.4 0.18733 0.025 0.000 7.96 8.05  2.56 0.77 14201 
0938+5428  9 38 13.49 + 54 28 25.0 0.10208 0.015 0.123 8.17 9.40 13.56 0.47 11727 
0927+1740  9 27 28.67 + 17 40 18.6 0.28831 0.026 0.180 8.06 9.26 18.24 0.94 14201 
1457+2232 14 57 35.13 + 22 32  1.7 0.14861 0.041 0.061 8.02 9.13 11.62 0.42 13293 
0749+3337  7 49 36.77 + 33 37 16.3 0.27318 0.048 0.203 8.18 9.49 62.32 1.47 14201 
1032+2717 10 32 26.95 + 27 17 55.2 0.19246 0.018 0.097 8.22 9.65 13.33 0.63 14201 
0805+0925  8  5 18.04 +  9 25 33.5 0.33034 0.018 0.402 7.98 9.36 22.87 0.81 14201 
1205+2620 12  5  0.67 + 26 20 47.7 0.34261 0.016 0.178 7.89 9.84 22.01 0.83 14201 
0055-0021  0 55 27.46 -  0 21 48.7 0.16745 0.022 0.217 8.18 9.70 30.38 0.46 11727 
0339-0725  3 39 47.79 -  7 25 41.2 0.26071 0.053 0.095 8.31 9.70 29.64 0.88 14201 
0747+2336  7 47 58.00 + 23 36 32.7 0.15524 0.051 0.085 8.02 9.06  5.94 0.59 14201 


==> datafile2.txt <==
Title: Ly-alpha profile, dust, and prediction of Ly-alpha escape fraction in Green Pea Galaxies
Authors: Huan Yang, Sangeeta Malhotra, Max Gronke, James E. Rhoads, Claus Leitherer, Aida Wofford, Tianxing Jiang, Mark Dijkstra, V. Tilvi, Junxian Wang
Table: The line measurements from SDSS spectra
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units              Label         Explanations
--------------------------------------------------------------------------------
   1-  9 A9     ---                Name          Galaxy name
  11- 14 I4     10^-17erg/s/cm^2   [OII]3727     flux of [OII]3727
  16- 17 I2     10^-17erg/s/cm^2 e_[OII]3727     error of [OII]3727
  19- 23 F5.1   10^-17erg/s/cm^2   [OIII]4363    flux of [OIII]4363
  25- 27 F3.1   10^-17erg/s/cm^2 e_[OIII]4363    error of [OIII]4363
  29- 32 I4     10^-17erg/s/cm^2   Hbeta         flux of Hbeta
  34- 35 I2     10^-17erg/s/cm^2 e_Hbeta         error of Hbeta
  37- 40 I4     10^-17erg/s/cm^2   [OIII]4959    flux of [OIII]4959
  42- 43 I2     10^-17erg/s/cm^2 e_[OIII]4959    error of [OIII]4959
  45- 49 I5     10^-17erg/s/cm^2   [OIII]5007    flux of [OIII]5007
  51- 52 I2     10^-17erg/s/cm^2 e_[OIII]5007    error of [OIII]5007
  54- 57 I4     10^-17erg/s/cm^2   Halpha        flux of Halpha
  59- 60 I2     10^-17erg/s/cm^2 e_Halpha        error of Halpha
  62- 64 I3     0.1nm              EW(Halpha)    restframe equivalent width of Halpha
  66- 69 F4.1   ---                [OIII]/[OII]  extinction corrected [OIII]/[OII] ratio
--------------------------------------------------------------------------------
1333+6246  115  5  13.6 2.7   58  4  129  2   390  6   78  4 538  4.5 
1559+0841  169  4   9.4 1.3  124 12  229  2   693  6  232 11 288  5.5 
1219+1526  467  8 108.8 4.9  776  9 1635  8  4953 25 2207 18 744 14.2 
1514+3852  270  5   9.2 3.1  139  3  248  2   751  6  327  6 232  3.7 
1503+3644  220  3  19.3 1.6  184  2  397  2  1203  7  534 21 921  7.1 
1442-0209  248  5  32.2 2.4  299  4  647  5  1960 14  988 13 858  9.0 
1133+6514  268  5  19.2 2.3  196  3  376  2  1138  7  592  6 263  5.3 
1249+1234  575  8  28.8 2.4  364  5  740  5  2242 14 1169 12 717  4.6 
1009+2916  139  4  22.0 2.3  173  4  382  3  1156  9  473 16 422 11.1 
0815+2156  293  5  56.4 3.3  462  5 1065  7  3227 22 1383 13 717 14.0 
1424+4217 1129 16 114.9 3.6 1119 11 2463 11  7459 33 3333 25 629  8.4 
0926+4428 1090 14  56.3 3.5  733  8 1318  7  3994 22 2314 18 437  4.4 
1152+3400  237  4  22.5 1.3  228  3  461  2  1397  7  756  5 497  6.7 
0021+0052 5172 29 127.8 6.7 2909 14 4275 12 12949 36 8855 32 320  3.1 
1122+6154  257  5  11.6 1.3  200  4  369  3  1118 10  667 10 495  4.9 
0925+1403  297  7  25.8 4.0  282  4  596  4  1806 11  960 10 633  6.7 
0911+1831  576 10  15.5 3.2  379  5  442  3  1340  9 1343 14 348  2.5 
0917+3152  300  5   6.2 2.3  210  3  244  1   739  4  760  7 250  2.5 
1137+3524 1519 17  51.1 2.7  941 10 1563  7  4733 21 2865 21 434  3.9 
1025+3622 1816 17  60.7 4.5 1038 10 1746 10  5289 31 3318 25 312  3.4 
1440+4619  895 11  19.5 3.0  441  5  637  4  1929 12 1513 14 325  2.4 
1429+0643 2245 23 152.3 6.8 1785 15 3503 15 10610 46 5524 37 686  5.8 
1054+5238 1068 13  32.5 3.3  661  7  982  6  2974 17 2068 16 304  3.4 
1428+1653 1574 17  19.6 3.0  706  8  733  4  2220 13 2511 20 261  1.5 
0303-0759  488  8  74.0 2.5  656  7 1301  8  3941 23 1963 18 608 10.3 
1244+0216 1252 12  64.1 3.3  853  7 1681  8  5091 25 2665 18 667  4.9 
2237+1336  733  9  19.3 2.7  376  4  587  4  1780 11 1291 12 353  2.6 
1454+4528  498  8   9.2 3.2  293  4  401  3  1215  8 1033 11 277  2.6 
1018+4106  292  5  28.5 1.9  263  3  539  3  1633 10  846  8 570  6.5 
0751+1638  216  6  10.7 3.6  115  3  187  2   567  5  401  7 299  2.8 
0822+2241 1063 11  54.0 3.1  781  6 1551  6  4699 19 2886 17 605  4.4 
1339+1516  602  8  61.4 3.2  667  7 1485  6  4499 18 2222 57 523  8.4 
1543+3446  185  6  15.4 2.3  194  5  343  4  1037 11  480  7 342  7.5 
0339-0725  978 12  14.7 2.3  538  6  733  4  2220 13 1786 15 345  2.6 
0938+5428 3305 28  67.9 4.0 1887 15 2627 13  7957 39 6313 39 353  2.7 
0927+1740  328  6  17.7 2.1  196  4  419  3  1268  9  707  9 707  4.0 
1457+2232  764  9 103.1 2.7  868 12 2096 12  6349 36 2758 20 707  9.9 
0749+3337 1312 14  20.3 2.4  652  7  811  5  2457 14 2447 27 361  1.9 
1032+2717  845  8  25.1 0.8  520  5  910  4  2757 13 1687 13 651  3.8 
0805+0925   73  5   4.3 3.5   72  4  123  3   371  8  333  6 353  4.0 
1205+2620  324  5   9.0 3.7  165  3  198  1   599  4  587  8 350  1.9 
0055-0021 1738 11  29.0 3.0  956  5 1197  3  3626 10 3587 12 249  2.1 
0747+2336  363  5  35.8 1.8  354  5  796  5  2411 16 1166 11 366  7.6 


==> datafile3.txt <==
Title: Ly-alpha profile, dust, and prediction of Ly-alpha escape fraction in Green Pea Galaxies
Authors: Huan Yang, Sangeeta Malhotra, Max Gronke, James E. Rhoads, Claus Leitherer, Aida Wofford, Tianxing Jiang, Mark Dijkstra, V. Tilvi, Junxian Wang
Table: LyA properties
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units              Label               Explanations
--------------------------------------------------------------------------------
   1-  9 A9     ---                Name                Galaxy name
  11- 16 F6.1   10^-16erg/s/cm^2   flux(LyA)           flux of Lyman-alpha
  18- 20 F3.1   10^-16erg/s/cm^2 e_flux(LyA)           error of LyA flux
  22- 25 F4.1   ---                log(L(LyA)[erg/s])  log luminosity of LyA
  27- 31 F5.1   0.1nm              EW(LyA)             rest-frame equivalent width of LyA
  33- 37 F5.3   ---                fesc(LyA)           LyA escape fraction
  39- 42 I4     km/s               V(blue-peak)        ? Velocity of LyA blue-peak
  44- 45 I2     km/s             e_V(blue-peak)        ? error of V(blue-peak)
  47- 49 I3     km/s               V(red-peak)         ? Velocity of LyA red-peak
  51- 52 I2     km/s             e_V(red-peak)         ? error of V(red-peak)
  54- 56 I3     km/s               FWHM(red)           ? FWHM of the red portion of LyA profile
  58- 60 I3     km/s             e_FWHM(red)           ? error of FWHM(red)
--------------------------------------------------------------------------------
1333+6246  160.4 2.8 42.7  72.3 1.180          79 17 245  24 
1559+0841  145.0 3.1 42.6  96.0 0.735 -355 24 168 17 188  29 
1219+1526 1345.3 5.9 43.2 164.5 0.702  -76 13 176 13 213  18 
1514+3852  180.8 4.1 42.8  60.0 0.698         159 17 222  58 
1503+3644  195.2 4.3 42.9 106.6 0.431 -349 43 118 23 229  27 
1442-0209  504.5 5.6 43.1 134.9 0.430         135 26 267  25 
1133+6514  208.0 1.9 42.6  42.3 0.422  -69 15 271 22 234  21 
1249+1234  528.0 2.6 43.1 101.8 0.412          83 27 364  17 
1009+2916  142.8 2.5 42.3  69.5 0.373 -116 45 144 22 206  26 
0815+2156  401.2 1.4 42.3  82.2 0.327 -121 13 144 13 216  19 
1424+4217  858.6 4.1 42.9  89.5 0.290 -150 32 224 10 208  16 
0926+4428  636.8 2.3 42.8  47.8 0.287 -165 51 244 17 327  18 
1152+3400  248.6 4.6 43.0  74.5 0.287 -146 26 158 44 235  30 
0021+0052 1523.5 9.7 42.6  32.8 0.215 -418 38 164 12 253  16 
1122+6154  144.1 2.1 42.2  60.0 0.187  -56 21 194 26 202  25 
0925+1403  225.1 4.1 42.8  90.0 0.186 -145 24 133 23 160  25 
0911+1831  315.7 2.1 42.8  56.5 0.177 -278 17  81 12 207  17 
0917+3152  167.7 3.3 42.7  38.0 0.169 -209 42 104 22 189  25 
1137+3524  381.1 3.4 42.6  40.4 0.158 -355 46 201 22 285  20 
1025+3622  436.6 3.6 42.3  26.3 0.154 -248 39 210 12 253  15 
1440+4619  214.2 3.6 42.8  33.8 0.128          67 29 248  30 
1429+0643  607.1 2.9 42.7  42.7 0.123 -257 34 231 19 324  19 
1054+5238  153.5 2.6 42.5  17.7 0.112 -314 88 192 12 225  25 
1428+1653  311.9 2.2 42.5  29.1 0.106 -360 25 150 20 242  18 
0303-0759   99.6 2.1 41.9  14.2 0.098 -313 48 153 26 270  23 
1244+0216  189.9 1.6 42.5  47.0 0.077 -240 14 247 14 302  25 
2237+1336   51.4 2.6 42.1  15.3 0.063         141 36 272  35 
1454+4528   72.3 2.1 42.2  30.0 0.061  -56 58 444 18 202  47 
1018+4106   47.0 1.5 41.9  33.1 0.059 -306 44 206 25 238  32 
0751+1638   13.9 1.3 41.5  15.8 0.043                        
0822+2241  156.5 2.9 42.3  51.6 0.037 -304 65 217 31 262  39 
1339+1516   82.5 1.9 41.9  44.7 0.034 -351 30 256 42 435  62 
1543+3446   10.6 0.8 41.0   5.4 0.024         261 94 407  90 
0938+5428  107.1 2.0 41.5   3.5 0.013 -279 20 390 17 333  43 
0927+1740   14.0 1.1 41.6   7.2 0.013         242 91 408 150 
1457+2232   32.3 0.6 41.3   5.3 0.010 -329 37 406 14 321  54 
0749+3337    9.2 1.7 41.3   8.9 0.010 -427 72 568 72 405 114 
1032+2717   19.2 0.9 41.3   5.5 0.009                        
0805+0925    9.5 1.3 41.5   9.2 0.009                        
1205+2620    5.8 1.3 41.4   3.0 0.006                        
0055-0021   31.3 1.0 41.4   3.2 0.005         368 45 420  39 

